Fisher forecast for the BAO measurements from the CSST spectroscopic and photometric galaxy clustering

The China Space Station Telescope (CSST) is a forthcoming Stage IV galaxy survey. It will simultaneously undertake the photometric redshift (photo-z) and slitless spectroscopic redshift (spec-z) surveys mainly for weak lensing and galaxy clustering studies. The two surveys cover the same sky area and overlap on the redshift range. At $z>1$, due to the sparse number density of the spec-z sample, it limits the constraints on the scale of baryon acoustic oscillations (BAO). By cross-correlating the spec-z sample with the high density photo-z sample, we can effectively enhance the constraints on the angular diameter distances $D_A(z)$ from the BAO measurement. Based on the Fisher matrix, we forecast a $\geq$ 30 per cent improvement on constraining $D_A(z)$ from the joint analysis of the spec-z and cross galaxy power spectra at $1.0<z<1.2$. Such improvement is generally robust against different systematic effects including the systematic noise and the redshift success rate of the spec-z survey, as well as the photo-z error. We also show the BAO constraints from other Stage-IV spectroscopic surveys for the comparison with CSST. Our study can be a reference for the future BAO analysis on real CSST data. The methodology can be applied to other surveys with spec-z and photo-z data in the same survey volume.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
To the editor:
We would like to submit our manuscript "Fisher forecast for the BAO measurements from the CSST spectroscopic and photometric galaxy clustering" by Zhejie Ding, Yu Yu and Pengjie Zhang,
for publication by Monthly Notices of the Royal Astronomical Society. 

The corresponding authors are

Zhejie Ding, zhejied@sjtu.edu.cn
Yu Yu, yuyu22@sjtu.edu.cn


Enclosed please find total 10 figures in the folder figs/ and 7 *.tex files which are combined to make the main script. We put all the references in the references.bib. 

readme.txt          This file

mydefs.sty          My definition of math symbols 

mnras.cls           MNRAS LaTeX document class



legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)

